Moral Alignment for LLM Agents

Decision-making agents based on pre-trained Large Language Models (LLMs) are increasingly being deployed across various domains of human activity. While their applications are currently rather specialized, several research efforts are underway to develop more generalist agents. As LLM-based systems become more agentic, their influence on human activity will grow and their transparency will decrease. Consequently, developing effective methods for aligning them to human values is vital. The prevailing practice in alignment often relies on human preference data (e.g., in RLHF or DPO), in which values are implicit, opaque and are essentially deduced from relative preferences over different model outputs. In this work, instead of relying on human feedback, we introduce the design of reward functions that explicitly and transparently encode core human values for Reinforcement Learning-based fine-tuning of foundation agent models. Specifically, we use intrinsic rewards for the moral alignment of LLM agents. We evaluate our approach using the traditional philosophical frameworks of Deontological Ethics and Utilitarianism, quantifying moral rewards for agents in terms of actions and consequences on the Iterated Prisoner's Dilemma (IPD) environment. We also show how moral fine-tuning can be deployed to enable an agent to unlearn a previously developed selfish strategy. Finally, we find that certain moral strategies learned on the IPD game generalize to several other matrix game environments. In summary, we demonstrate that fine-tuning with intrinsic rewards is a promising general solution for aligning LLM agents to human values, and it might represent a more transparent and cost-effective alternative to currently predominant alignment techniques.

==> plots/action_pairs/actions_given_state_PT3.csv <==
,C|C,C|D,D|C,D|D,illegal|C,illegal|D,C|illegal,D|illegal,illegal|illegal
0,,,,,,25,,,
1,,3,,13,,9,,,
2,,4,,8,,13,,,
3,,5,,5,,15,,,
4,,7,,8,,10,,,
5,,9,,7,,9,,,
6,,9,,6,,10,,,
7,,12,,6,,7,,,
8,,15,,5,,5,,,
9,,12,,8,,5,,,
10,,15,,5,,5,,,
11,,13,,7,,5,,,
12,,14,,6,,5,,,
13,,14,,6,,5,,,
14,,15,,5,,5,,,
15,,14,,6,,5,,,
16,,16,,4,,5,,,
17,,16,,4,,5,,,
18,,16,,4,,5,,,
19,,18,,2,,5,,,
20,,19,,1,,5,,,
21,,20,,,,5,,,
22,,20,,,,5,,,
23,,20,,,,5,,,
24,,20,,,,5,,,
25,,20,,,,5,,,
26,,20,,,,5,,,
27,,20,,,,5,,,
28,,20,,,,5,,,
29,,20,,,,5,,,
30,,20,,,,5,,,
31,,19,,1,,5,,,
32,,19,,,,6,,,
33,,20,,,,5,,,
34,,18,,2,,5,,,
35,,20,,,,5,,,
36,,19,,1,,5,,,
37,,19,,1,,5,,,
38,,20,,,,5,,,
39,,20,,,,5,,,
40,,20,,,,5,,,
41,,20,,,,5,,,
42,,20,,,,5,,,
43,,20,,,,5,,,
44,,20,,,,5,,,
45,,19,,1,,5,,,
46,,19,,1,,5,,,
47,,19,,1,,5,,,
48,,20,,,,5,,,
49,,19,,1,,5,,,
50,,18,,2,,5,,,
51,,20,,,,5,,,
52,,20,,,,5,,,
53,,20,,,,5,,,
54,,20,,,,5,,,
55,,20,,,,5,,,
56,,20,,,,5,,,
57,,20,,,,5,,,
58,,20,,,,5,,,
59,,20,,,,5,,,
60,,20,,,,5,,,
61,,20,,,,5,,,
62,,19,,1,,5,,,
63,,20,,,,5,,,
64,,18,,2,,5,,,
65,,20,,,,5,,,
66,,20,,,,5,,,
67,,20,,,,5,,,
68,,20,,,,5,,,
69,,20,,,,5,,,
70,,20,,,,5,,,
71,,20,,,,5,,,
72,,20,,,,5,,,
73,,19,,1,,5,,,
74,,19,,1,,5,,,
75,,19,,1,,5,,,
76,,20,,,,5,,,
77,,20,,,,5,,,
78,,20,,,,5,,,
79,,18,,2,,5,,,
80,,20,,,,5,,,
81,,20,,,,5,,,
82,,20,,,,5,,,
83,,19,,1,,5,,,
84,,19,,1,,5,,,
85,,20,,,,5,,,
86,,20,,,,5,,,
87,,20,,,,5,,,
88,,19,,1,,5,,,
89,,20,,,,5,,,
90,,19,,1,,5,,,
91,,20,,,,5,,,
92,,20,,,,5,,,
93,,20,,,,5,,,
94,,19,,1,,5,,,
95,,20,,,,5,,,
96,,20,,,,5,,,
97,,20,,,,5,,,
98,,20,,,,5,,,
99,,20,,,,5,,,
100,,20,,,,5,,,
101,,20,,,,5,,,
102,,19,,1,,5,,,
103,,20,,,,5,,,
104,,20,,,,5,,,
105,,20,,,,5,,,
106,,20,,,,5,,,
107,,20,,,,5,,,
108,,20,,,,5,,,
109,,19,,1,,5,,,
110,,20,,,,5,,,
111,,20,,,,5,,,
112,,20,,,,5,,,
113,,20,,,,5,,,
114,,20,,,,5,,,
115,,20,,,,5,,,
116,,20,,,,5,,,
117,,19,,1,,5,,,
118,,20,,,,5,,,
119,,20,,,,5,,,
120,,19,,1,,5,,,
121,,20,,,,5,,,
122,,20,,,,5,,,
123,,19,,1,,5,,,
124,,20,,,,5,,,
125,,20,,,,5,,,
126,,20,,,,5,,,
127,,20,,,,5,,,
128,,19,,1,,5,,,
129,,20,,,,5,,,
130,,20,,,,5,,,
131,,20,,,,5,,,
132,,20,,,,5,,,
133,,20,,,,5,,,
134,,20,,,,5,,,
135,,19,,1,,5,,,
136,,20,,,,5,,,
137,,20,,,,5,,,
138,,21,,,,4,,,
139,,19,,1,,5,,,
140,,20,,1,,4,,,
141,,19,,1,,5,,,
142,,22,,1,,2,,,
143,,24,,1,,,,,
144,,25,,,,,,,
145,,25,,,,,,,
146,,25,,,,,,,
147,,25,,,,,,,
148,,23,,,,2,,,
149,,25,,,,,,,
150,,25,,,,,,,
151,,24,,,,1,,,
152,,25,,,,,,,
153,,24,,1,,,,,
154,,25,,,,,,,
155,,24,,1,,,,,
156,,25,,,,,,,
157,,25,,,,,,,
158,,25,,,,,,,
159,,24,,1,,,,,
160,,25,,,,,,,
161,,25,,,,,,,
162,,25,,,,,,,
163,,25,,,,,,,
164,,25,,,,,,,
165,,25,,,,,,,
166,,25,,,,,,,
167,,25,,,,,,,
168,,24,,,,1,,,
169,,25,,,,,,,
170,,25,,,,,,,
171,,25,,,,,,,
172,,25,,,,,,,
173,,25,,,,,,,
174,,25,,,,,,,
175,,25,,,,,,,
176,,25,,,,,,,
177,,25,,,,,,,
178,,25,,,,,,,
179,,24,,1,,,,,
180,,25,,,,,,,
181,,23,,,,2,,,
182,,25,,,,,,,
183,,25,,,,,,,
184,,24,,1,,,,,
185,,24,,1,,,,,
186,,25,,,,,,,
187,,24,,1,,,,,
188,,25,,,,,,,
189,,25,,,,,,,
190,,25,,,,,,,
191,,25,,,,,,,
192,,25,,,,,,,
193,,24,,,,1,,,
194,,25,,,,,,,
195,,25,,,,,,,
196,,25,,,,,,,
197,,25,,,,,,,
198,,25,,,,,,,
199,,25,,,,,,,
200,,25,,,,,,,
201,,25,,,,,,,
202,,25,,,,,,,
203,,24,,1,,,,,
204,,24,,1,,,,,
205,,25,,,,,,,
206,,23,,2,,,,,
207,,25,,,,,,,
208,,25,,,,,,,
209,,25,,,,,,,
210,,23,,1,,1,,,
211,,25,,,,,,,
212,,22,,3,,,,,
213,,23,,2,,,,,
214,,23,,2,,,,,
215,,24,,1,,,,,
216,,24,,1,,,,,
217,,23,,2,,,,,
218,,23,,1,,1,,,
219,,23,,2,,,,,
220,,23,,2,,,,,
221,,24,,1,,,,,
222,,24,,1,,,,,
223,,22,,3,,,,,
224,,25,,,,,,,
225,,23,,2,,,,,
226,,25,,,,,,,
227,,25,,,,,,,
228,,25,,,,,,,
229,,25,,,,,,,
230,,25,,,,,,,
231,,25,,,,,,,
232,,25,,,,,,,
233,,24,,1,,,,,
234,,24,,1,,,,,
235,,25,,,,,,,
236,,24,,1,,,,,
237,,25,,,,,,,
238,,23,,2,,,,,
239,,23,,2,,,,,
240,,23,,2,,,,,
241,,23,,2,,,,,
242,,23,,2,,,,,
243,,23,,2,,,,,
244,,23,,2,,,,,
245,,23,,2,,,,,
246,,22,,3,,,,,
247,,23,,2,,,,,
248,,22,,3,,,,,
249,,23,,2,,,,,
250,,24,,1,,,,,
251,,24,,1,,,,,
252,,23,,2,,,,,
253,,24,,,,1,,,
254,,25,,,,,,,
255,,24,,1,,,,,
256,,25,,,,,,,
257,,25,,,,,,,
258,,25,,,,,,,
259,,24,,1,,,,,
260,,24,,1,,,,,
261,,25,,,,,,,
262,,24,,1,,,,,
263,,24,,1,,,,,
264,,23,,2,,,,,
265,,24,,1,,,,,
266,,22,,3,,,,,
267,,24,,1,,,,,
268,,21,,4,,,,,
269,,24,,1,,,,,
270,,23,,2,,,,,
271,,23,,2,,,,,
272,,25,,,,,,,
273,,25,,,,,,,
274,,24,,1,,,,,
275,,23,,2,,,,,
276,,24,,1,,,,,
277,,24,,1,,,,,
278,,24,,1,,,,,
279,,23,,2,,,,,
280,,24,,1,,,,,
281,,25,,,,,,,
282,,23,,2,,,,,
283,,25,,,,,,,
284,,24,,1,,,,,
285,,24,,1,,,,,
286,,22,,3,,,,,
287,,24,,1,,,,,
288,,24,,1,,,,,
289,,23,,2,,,,,
290,,24,,1,,,,,
291,,24,,1,,,,,
292,,24,,1,,,,,
293,,24,,1,,,,,
294,,25,,,,,,,
295,,25,,,,,,,
296,,25,,,,,,,
297,,25,,,,,,,
298,,24,,1,,,,,
299,,25,,,,,,,
300,,24,,1,,,,,
301,,24,,1,,,,,
302,,23,,2,,,,,
303,,25,,,,,,,
304,,24,,1,,,,,
305,,23,,2,,,,,
306,,22,,3,,,,,
307,,24,,1,,,,,
308,,23,,2,,,,,
309,,25,,,,,,,
310,,24,,1,,,,,
311,,22,,3,,,,,
312,,25,,,,,,,
313,,24,,1,,,,,
314,,22,,2,,1,,,
315,,23,,2,,,,,
316,,24,,1,,,,,
317,,23,,2,,,,,
318,,23,,2,,,,,
319,,25,,,,,,,
320,,25,,,,,,,
321,,25,,,,,,,
322,,23,,2,,,,,
323,,24,,1,,,,,
324,,23,,2,,,,,
325,,24,,1,,,,,
326,,23,,2,,,,,
327,,22,,3,,,,,
328,,24,,1,,,,,
329,,25,,,,,,,
330,,25,,,,,,,
331,,24,,1,,,,,
332,,23,,2,,,,,
333,,23,,2,,,,,
334,,24,,1,,,,,
335,,25,,,,,,,
336,,23,,2,,,,,
337,,25,,,,,,,
338,,24,,1,,,,,
339,,23,,2,,,,,
340,,24,,1,,,,,
341,,22,,3,,,,,
342,,24,,1,,,,,
343,,23,,2,,,,,
344,,24,,1,,,,,
345,,22,,3,,,,,
346,,24,,1,,,,,
347,,24,,1,,,,,
348,,22,,3,,,,,
349,,25,,,,,,,
350,,24,,1,,,,,
351,,23,,2,,,,,
352,,22,,3,,,,,
353,,24,,1,,,,,
354,,24,,1,,,,,
355,,25,,,,,,,
356,,22,,3,,,,,
357,,24,,1,,,,,
358,,23,,2,,,,,
359,,24,,1,,,,,
360,,25,,,,,,,
361,,23,,2,,,,,
362,,22,,3,,,,,
363,,25,,,,,,,
364,,25,,,,,,,
365,,23,,2,,,,,
366,,23,,2,,,,,
367,,24,,1,,,,,
368,,24,,1,,,,,
369,,24,,1,,,,,
370,,24,,1,,,,,
371,,25,,,,,,,
372,,25,,,,,,,
373,,21,,4,,,,,
374,,24,,1,,,,,
375,,23,,2,,,,,
376,,25,,,,,,,
377,,22,,3,,,,,
378,,23,,2,,,,,
379,,24,,1,,,,,
380,,25,,,,,,,
381,,23,,2,,,,,
382,,24,,1,,,,,
383,,24,,1,,,,,
384,,24,,1,,,,,
385,,22,,3,,,,,
386,,24,,1,,,,,
387,,23,,2,,,,,
388,,25,,,,,,,
389,,23,,2,,,,,
390,,24,,1,,,,,
391,,23,,2,,,,,
392,,25,,,,,,,
393,,24,,1,,,,,
394,,23,,2,,,,,
395,,24,,1,,,,,
396,,25,,,,,,,
397,,24,,1,,,,,
398,,25,,,,,,,
399,,24,,1,,,,,
400,,24,,1,,,,,
401,,23,,2,,,,,
402,,24,,1,,,,,
403,,22,,3,,,,,
404,,25,,,,,,,
405,,22,,3,,,,,
406,,23,,2,,,,,
407,,24,,1,,,,,
408,,23,,2,,,,,
409,,25,,,,,,,
410,,23,,2,,,,,
411,,24,,1,,,,,
412,,23,,2,,,,,
413,,23,,2,,,,,
414,,24,,1,,,,,
415,,25,,,,,,,
416,,24,,1,,,,,
417,,23,,2,,,,,
418,,24,,1,,,,,
419,,24,,1,,,,,
420,,24,,1,,,,,
421,,24,,1,,,,,
422,,24,,1,,,,,
423,,23,,2,,,,,
424,,25,,,,,,,
425,,22,,3,,,,,
426,,25,,,,,,,
427,,24,,1,,,,,
428,,24,,1,,,,,
429,,24,,1,,,,,
430,,24,,1,,,,,
431,,24,,1,,,,,
432,,24,,1,,,,,
433,,23,,2,,,,,
434,,25,,,,,,,
435,,23,,2,,,,,
436,,25,,,,,,,
437,,23,,2,,,,,
438,,25,,,,,,,
439,,25,,,,,,,
440,,24,,1,,,,,
441,,24,,1,,,,,
442,,25,,,,,,,
443,,25,,,,,,,
444,,22,,3,,,,,
445,,25,,,,,,,
446,,25,,,,,,,
447,,25,,,,,,,
448,,24,,1,,,,,
449,,24,,1,,,,,
450,,24,,1,,,,,
451,,24,,1,,,,,
452,,24,,1,,,,,
453,,25,,,,,,,
454,,25,,,,,,,
455,,23,,2,,,,,
456,,23,,2,,,,,
457,,24,,1,,,,,
458,,24,,1,,,,,
459,,25,,,,,,,
460,,25,,,,,,,
461,,24,,1,,,,,
462,,23,,2,,,,,
463,,24,,1,,,,,
464,,24,,1,,,,,
465,,24,,1,,,,,
466,,25,,,,,,,
467,,25,,,,,,,
468,,23,,2,,,,,
469,,23,,2,,,,,
470,,24,,1,,,,,
471,,22,,3,,,,,
472,,25,,,,,,,
473,,25,,,,,,,
474,,24,,1,,,,,
475,,25,,,,,,,
476,,24,,1,,,,,
477,,25,,,,,,,
478,,24,,1,,,,,
479,,24,,1,,,,,
480,,24,,1,,,,,
481,,25,,,,,,,
482,,23,,2,,,,,
483,,24,,1,,,,,
484,,23,,2,,,,,
485,,23,,2,,,,,
486,,23,,2,,,,,
487,,25,,,,,,,
488,,25,,,,,,,
489,,22,,3,,,,,
490,,23,,2,,,,,
491,,24,,1,,,,,
492,,24,,1,,,,,
493,,23,,2,,,,,
494,,23,,2,,,,,
495,,25,,,,,,,
496,,23,,2,,,,,
497,,25,,,,,,,
498,,24,,1,,,,,
499,,24,,1,,,,,
500,,25,,,,,,,
501,,22,,2,,1,,,
502,,24,,1,,,,,
503,,25,,,,,,,
504,,24,,1,,,,,
505,,23,,2,,,,,
506,,23,,2,,,,,
507,,23,,2,,,,,
508,,24,,1,,,,,
509,,25,,,,,,,
510,,24,,1,,,,,
511,,23,,2,,,,,
512,,25,,,,,,,
513,,25,,,,,,,
514,,23,,2,,,,,
515,,25,,,,,,,
516,,22,,3,,,,,
517,,25,,,,,,,
518,,25,,,,,,,
519,,23,,2,,,,,
520,,24,,1,,,,,
521,,23,,2,,,,,
522,,25,,,,,,,
523,,23,,2,,,,,
524,,23,,2,,,,,
525,,25,,,,,,,
526,,25,,,,,,,
527,,23,,2,,,,,
528,,23,,2,,,,,
529,,24,,1,,,,,
530,,24,,1,,,,,
531,,23,,2,,,,,
532,,24,,1,,,,,
533,,24,,1,,,,,
534,,23,,2,,,,,
535,,23,,2,,,,,
536,,25,,,,,,,
537,,25,,,,,,,
538,,24,,1,,,,,
539,,24,,1,,,,,
540,,24,,1,,,,,
541,,25,,,,,,,
542,,24,,1,,,,,
543,,24,,1,,,,,
544,,24,,1,,,,,
545,,22,,3,,,,,
546,,24,,1,,,,,
547,,24,,1,,,,,
548,,24,,1,,,,,
549,,23,,2,,,,,
550,,24,,1,,,,,
551,,24,,1,,,,,
552,,23,,2,,,,,
553,,24,,1,,,,,
554,,24,,1,,,,,
555,,25,,,,,,,
556,,23,,2,,,,,
557,,23,,2,,,,,
558,,23,,2,,,,,
559,,25,,,,,,,
560,,24,,1,,,,,
561,,25,,,,,,,
562,,24,,1,,,,,
563,,24,,1,,,,,
564,,24,,1,,,,,
565,,25,,,,,,,
566,,24,,1,,,,,
567,,24,,1,,,,,
568,,25,,,,,,,
569,,24,,1,,,,,
570,,24,,1,,,,,
571,,24,,1,,,,,
572,,24,,1,,,,,
573,,25,,,,,,,
574,,24,,1,,,,,
575,,24,,1,,,,,
576,,24,,1,,,,,
577,,24,,1,,,,,
578,,24,,1,,,,,
579,,24,,1,,,,,
580,,24,,1,,,,,
581,,25,,,,,,,
582,,24,,1,,,,,
583,,24,,1,,,,,
584,,25,,,,,,,
585,,23,,2,,,,,
586,,23,,2,,,,,
587,,25,,,,,,,
588,,24,,1,,,,,
589,,24,,1,,,,,
590,,25,,,,,,,
591,,23,,2,,,,,
592,,24,,1,,,,,
593,,25,,,,,,,
594,,24,,1,,,,,
595,,25,,,,,,,
596,,24,,1,,,,,
597,,24,,1,,,,,
598,,25,,,,,,,
599,,25,,,,,,,
600,,25,,,,,,,
601,,25,,,,,,,
602,,25,,,,,,,
603,,25,,,,,,,
604,,25,,,,,,,
605,,24,,1,,,,,
606,,25,,,,,,,
607,,24,,1,,,,,
608,,25,,,,,,,
609,,25,,,,,,,
610,,24,,1,,,,,
611,,25,,,,,,,
612,,25,,,,,,,
613,,23,,2,,,,,
614,,24,,1,,,,,
615,,23,,2,,,,,
616,,23,,2,,,,,
617,,24,,1,,,,,
618,,23,,2,,,,,
619,,23,,2,,,,,
620,,25,,,,,,,
621,,23,,2,,,,,
622,,24,,1,,,,,
623,,23,,2,,,,,
624,,24,,1,,,,,
625,,24,,1,,,,,
626,,25,,,,,,,
627,,23,,2,,,,,
628,,24,,1,,,,,
629,,23,,2,,,,,
630,,24,,1,,,,,
631,,22,,3,,,,,
632,,23,,2,,,,,
633,,25,,,,,,,
634,,24,,1,,,,,
635,,24,,1,,,,,
636,,24,,1,,,,,
637,,23,,2,,,,,
638,,24,,1,,,,,
639,,23,,2,,,,,
640,,23,,2,,,,,
641,,24,,1,,,,,
642,,25,,,,,,,
643,,25,,,,,,,
644,,22,,3,,,,,
645,,24,,1,,,,,
646,,23,,2,,,,,
647,,25,,,,,,,
648,,24,,1,,,,,
649,,24,,1,,,,,
650,,24,,1,,,,,
651,,25,,,,,,,
652,,23,,2,,,,,
653,,24,,1,,,,,
654,,24,,1,,,,,
655,,24,,1,,,,,
656,,24,,1,,,,,
657,,25,,,,,,,
658,,25,,,,,,,
659,,25,,,,,,,
660,,25,,,,,,,
661,,25,,,,,,,
662,,23,,2,,,,,
663,,24,,1,,,,,
664,,25,,,,,,,
665,,23,,2,,,,,
666,,23,,2,,,,,
667,,24,,1,,,,,
668,,25,,,,,,,
669,,25,,,,,,,
670,,24,,1,,,,,
671,,25,,,,,,,
672,,24,,1,,,,,
673,,25,,,,,,,
674,,24,,1,,,,,
675,,23,,2,,,,,
676,,24,,1,,,,,
677,,23,,2,,,,,
678,,25,,,,,,,
679,,24,,1,,,,,
680,,22,,3,,,,,
681,,24,,1,,,,,
682,,22,,3,,,,,
683,,22,,2,,1,,,
684,,25,,,,,,,
685,,24,,1,,,,,
686,,22,,3,,,,,
687,,23,,2,,,,,
688,,25,,,,,,,
689,,25,,,,,,,
690,,24,,1,,,,,
691,,24,,1,,,,,
692,,24,,1,,,,,
693,,23,,2,,,,,
694,,25,,,,,,,
695,,24,,1,,,,,
696,,25,,,,,,,
697,,24,,1,,,,,
698,,24,,1,,,,,
699,,22,,3,,,,,
700,,24,,1,,,,,
701,,24,,1,,,,,
702,,23,,2,,,,,
703,,25,,,,,,,
704,,24,,1,,,,,
705,,23,,2,,,,,
706,,24,,1,,,,,
707,,23,,2,,,,,
708,,25,,,,,,,
709,,25,,,,,,,
710,,24,,1,,,,,
711,,25,,,,,,,
712,,24,,1,,,,,
713,,24,,1,,,,,
714,,23,,2,,,,,
715,,24,,1,,,,,
716,,25,,,,,,,
717,,24,,1,,,,,
718,,23,,2,,,,,
719,,25,,,,,,,
720,,24,,1,,,,,
721,,23,,2,,,,,
722,,24,,1,,,,,
723,,25,,,,,,,
724,,24,,1,,,,,
725,,24,,1,,,,,
726,,25,,,,,,,
727,,24,,1,,,,,
728,,24,,1,,,,,
729,,25,,,,,,,
730,,23,,2,,,,,
731,,25,,,,,,,
732,,24,,1,,,,,
733,,24,,1,,,,,
734,,25,,,,,,,
735,,24,,1,,,,,
736,,24,,1,,,,,
737,,24,,1,,,,,
738,,23,,2,,,,,
739,,24,,1,,,,,
740,,24,,1,,,,,
741,,25,,,,,,,
742,,25,,,,,,,
743,,25,,,,,,,
744,,24,,1,,,,,
745,,24,,1,,,,,
746,,24,,1,,,,,
747,,24,,1,,,,,
748,,24,,1,,,,,
749,,25,,,,,,,
750,,24,,1,,,,,
751,,25,,,,,,,
752,,24,,1,,,,,
753,,24,,1,,,,,
754,,24,,1,,,,,
755,,23,,2,,,,,
756,,23,,2,,,,,
757,,25,,,,,,,
758,,24,,1,,,,,
759,,24,,,,1,,,
760,,24,,1,,,,,
761,,25,,,,,,,
762,,24,,1,,,,,
763,,25,,,,,,,
764,,25,,,,,,,
765,,25,,,,,,,
766,,25,,,,,,,
767,,25,,,,,,,
768,,25,,,,,,,
769,,24,,1,,,,,
770,,25,,,,,,,
771,,25,,,,,,,
772,,25,,,,,,,
773,,25,,,,,,,
774,,24,,1,,,,,
775,,24,,1,,,,,
776,,23,,2,,,,,
777,,24,,1,,,,,
778,,25,,,,,,,
779,,24,,1,,,,,
780,,25,,,,,,,
781,,22,,3,,,,,
782,,24,,1,,,,,
783,,23,,2,,,,,
784,,22,,3,,,,,
785,,23,,2,,,,,
786,,23,,2,,,,,
787,,25,,,,,,,
788,,24,,1,,,,,
789,,23,,2,,,,,
790,,25,,,,,,,
791,,25,,,,,,,
792,,22,,3,,,,,
793,,24,,1,,,,,
794,,24,,1,,,,,
795,,25,,,,,,,
796,,25,,,,,,,
797,,25,,,,,,,
798,,24,,1,,,,,
799,,25,,,,,,,
800,,24,,1,,,,,
801,,25,,,,,,,
802,,25,,,,,,,
803,,24,,1,,,,,
804,,25,,,,,,,
805,,25,,,,,,,
806,,23,,2,,,,,
807,,24,,1,,,,,
808,,24,,1,,,,,
809,,24,,1,,,,,
810,,24,,1,,,,,
811,,25,,,,,,,
812,,25,,,,,,,
813,,25,,,,,,,
814,,25,,,,,,,
815,,24,,1,,,,,
816,,25,,,,,,,
817,,25,,,,,,,
818,,23,,2,,,,,
819,,23,,2,,,,,
820,,24,,1,,,,,
821,,24,,1,,,,,
822,,25,,,,,,,
823,,25,,,,,,,
824,,24,,1,,,,,
825,,25,,,,,,,
826,,24,,1,,,,,
827,,25,,,,,,,
828,,24,,1,,,,,
829,,25,,,,,,,
830,,23,,2,,,,,
831,,23,,2,,,,,
832,,23,,2,,,,,
833,,25,,,,,,,
834,,25,,,,,,,
835,,25,,,,,,,
836,,24,,1,,,,,
837,,25,,,,,,,
838,,25,,,,,,,
839,,24,,1,,,,,
840,,24,,1,,,,,
841,,24,,1,,,,,
842,,25,,,,,,,
843,,24,,1,,,,,
844,,25,,,,,,,
845,,23,,2,,,,,
846,,24,,1,,,,,
847,,25,,,,,,,
848,,25,,,,,,,
849,,24,,1,,,,,
850,,23,,2,,,,,
851,,24,,1,,,,,
852,,23,,2,,,,,
853,,25,,,,,,,
854,,24,,1,,,,,
855,,25,,,,,,,
856,,23,,2,,,,,
857,,25,,,,,,,
858,,24,,1,,,,,
859,,24,,1,,,,,
860,,23,,2,,,,,
861,,23,,2,,,,,
862,,23,,2,,,,,
863,,25,,,,,,,
864,,25,,,,,,,
865,,24,,1,,,,,
866,,23,,2,,,,,
867,,24,,1,,,,,
868,,24,,1,,,,,
869,,25,,,,,,,
870,,24,,1,,,,,
871,,25,,,,,,,
872,,22,,3,,,,,
873,,25,,,,,,,
874,,25,,,,,,,
875,,24,,1,,,,,
876,,25,,,,,,,
877,,22,,3,,,,,
878,,24,,1,,,,,
879,,24,,1,,,,,
880,,24,,1,,,,,
881,,25,,,,,,,
882,,24,,1,,,,,
883,,24,,1,,,,,
884,,25,,,,,,,
885,,24,,1,,,,,
886,,25,,,,,,,
887,,24,,1,,,,,
888,,25,,,,,,,
889,,25,,,,,,,
890,,23,,2,,,,,
891,,25,,,,,,,
892,,25,,,,,,,
893,,22,,3,,,,,
894,,25,,,,,,,
895,,25,,,,,,,
896,,24,,1,,,,,
897,,25,,,,,,,
898,,23,,2,,,,,
899,,24,,1,,,,,
900,,24,,1,,,,,
901,,25,,,,,,,
902,,25,,,,,,,
903,,24,,1,,,,,
904,,25,,,,,,,
905,,25,,,,,,,
906,,24,,1,,,,,
907,,25,,,,,,,
908,,25,,,,,,,
909,,24,,1,,,,,
910,,25,,,,,,,
911,,25,,,,,,,
912,,24,,1,,,,,
913,,25,,,,,,,
914,,23,,2,,,,,
915,,25,,,,,,,
916,,23,,2,,,,,
917,,24,,1,,,,,
918,,24,,1,,,,,
919,,25,,,,,,,
920,,24,,1,,,,,
921,,25,,,,,,,
922,,24,,1,,,,,
923,,24,,1,,,,,
924,,25,,,,,,,
925,,24,,1,,,,,
926,,24,,1,,,,,
927,,25,,,,,,,
928,,23,,2,,,,,
929,,24,,1,,,,,
930,,25,,,,,,,
931,,24,,1,,,,,
932,,24,,1,,,,,
933,,25,,,,,,,
934,,24,,1,,,,,
935,,25,,,,,,,
936,,25,,,,,,,
937,,25,,,,,,,
938,,25,,,,,,,
939,,25,,,,,,,
940,,24,,1,,,,,
941,,24,,1,,,,,
942,,24,,1,,,,,
943,,25,,,,,,,
944,,25,,,,,,,
945,,22,,3,,,,,
946,,24,,1,,,,,
947,,25,,,,,,,
948,,25,,,,,,,
949,,25,,,,,,,
950,,24,,1,,,,,
951,,23,,2,,,,,
952,,24,,1,,,,,
953,,25,,,,,,,
954,,25,,,,,,,
955,,24,,1,,,,,
956,,25,,,,,,,
957,,25,,,,,,,
958,,25,,,,,,,
959,,25,,,,,,,
960,,24,,1,,,,,
961,,24,,1,,,,,
962,,24,,1,,,,,
963,,24,,1,,,,,
964,,25,,,,,,,
965,,24,,1,,,,,
966,,24,,1,,,,,
967,,25,,,,,,,
968,,25,,,,,,,
969,,25,,,,,,,
970,,25,,,,,,,
971,,24,,1,,,,,
972,,24,,1,,,,,
973,,24,,1,,,,,
974,,24,,1,,,,,
975,,25,,,,,,,
976,,23,,2,,,,,
977,,24,,1,,,,,
978,,24,,1,,,,,
979,,24,,1,,,,,
980,,24,,1,,,,,
981,,24,,1,,,,,
982,,25,,,,,,,
983,,24,,1,,,,,
984,,25,,,,,,,
985,,24,,1,,,,,
986,,25,,,,,,,
987,,25,,,,,,,
988,,25,,,,,,,
989,,24,,1,,,,,
990,,24,,1,,,,,
991,,25,,,,,,,
992,,23,,2,,,,,
993,,25,,,,,,,
994,,24,,1,,,,,
995,,25,,,,,,,
996,,24,,1,,,,,
997,,25,,,,,,,
998,,25,,,,,,,
999,,25,,,,,,,

